Cosmic Evolution of Stellar Disk Truncations: From z~1 to the Local Universe

We have conducted the largest systematic search so far for stellar disk truncations in disk-like galaxies at intermediate redshift (z<1.1), using the Great Observatories Origins Deep Survey South (GOODS-S) data from the Hubble Space Telescope - ACS. Focusing on Type II galaxies (i.e. downbending profiles) we explore whether the position of the break in the rest-frame B-band radial surface brightness profile (a direct estimator of the extent of the disk where most of the massive star formation is taking place), evolves with time. The number of galaxies under analysis (238 of a total of 505) is an order of magnitude larger than in previous studies. For the first time, we probe the evolution of the break radius for a given stellar mass (a parameter well suited to address evolutionary studies). Our results suggest that, for a given stellar mass, the radial position of the break has increased with cosmic time by a factor 1.3+/-0.1 between z~1 and z~0. This is in agreement with a moderate inside-out growth of the disk galaxies in the last ~8 Gyr. In the same period of time, the surface brightness level in the rest-frame B-band at which the break takes place has increased by 3.3+/-0.2 mag/arcsec^2 (a decrease in brightness by a factor of 20.9+/-4.2). We have explored the distribution of the scale lengths of the disks in the region inside the break, and how this parameter relates to the break radius. We also present results of the statistical analysis of profiles of artificial galaxies, to assess the reliability of our results.

==> abstract.txt <==
We have conducted the largest systematic search so far for stellar disk truncations in disk-like galaxies at intermediate redshift ($z$$<$1.1), using the Great Observatories Origins Deep Survey South (GOODS-S) data from the \emph{Hubble Space Telescope} - ACS. Focusing on Type II galaxies (i.e. downbending profiles) we explore whether the position of the break in the rest-frame $B$-band radial surface brightness profile (a direct estimator of the extent of the disk where most of the massive star formation is taking place), evolves with time. The number of galaxies under analysis (238 of a total of 505) is an order of magnitude larger than in previous studies. For the first time, we probe the evolution of the break radius for a given stellar mass (a parameter well suited to address evolutionary studies). Our results suggest that, for a given stellar mass, the radial position of the break has increased with cosmic time by a factor 1.3$\pm$0.1 between $z$$\sim$1 and $z$$\sim$0. This is in agreement with a moderate inside-out growth of the disk galaxies in the last $\sim$ 8 Gyr. In the same period of time, the surface brightness level in the rest-frame $B$-band at which the break takes place has increased by 3.3$\pm$0.2 \magarcsq (a decrease in brightness by a factor of 20.9$\pm$4.2). We have explored the distribution of the scale lengths of the disks in the region inside the break, and how this parameter relates to the break radius. We also present results of the statistical analysis of profiles of artificial galaxies, to assess the reliability of our results.

